Fast moving pulsars as probes of interstellar medium

Pulsars moving through ISM produce bow shocks detected in hydrogen H$\alpha$ line emission. The morphology of the bow shock nebulae allows one to probe the properties of ISM on scales $\sim 0.01$ pc and smaller. We performed 2D RMHD modeling of the pulsar bow shock and simulated the corresponding H$\alpha$ emission morphology. We find that even a mild spatial inhomogeneity of ISM density, $\delta\rho/\rho \sim 1$, leads to significant variations of the shape of the shock seen in H$\alpha$ line emission. We successfully reproduce the morphology of the Guitar Nebula. We infer quasi-periodic density variations in the warm component of ISM with a characteristic length of $\sim0.1$~pc. Structures of this scale might be also responsible for the formation of the fine features seen at the forward shock of Tycho SNR in X-rays. Formation of such short periodic density structures in the warm component of ISM is puzzling, and bow-shock nebulae provide unique probes to study this phenomenon.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
